The hydrodynamic characteristics of Autonomous Underwater Vehicles in rotating flow fields

In this article, the hydrodynamic characteristics of Autonomous Underwater Vehicles (AUVs) are investigated and analyzed under the influence of rotating flow fields, that were generated in a recirculating water tank via a rotating propeller. Initially, experiments were carried out for the measurement of flow field variables and Quantities of Interest across the AUV in the presence of the rotating propeller while varying the rotational speed and the extent of rotational flow strength. The flow field across the AUV was measured using an Acoustic Doppler Velocimeter (ADV). These measured turbulent flow statistics were used to validate the Reynolds Stress Model (RSM) based numerical predictions in a commercial CFD solver. After preliminary validation of the turbulent flow statistics with the numerical predictions, a series of numerical simulations were performed to investigate the effect of the rotational flow field of the propeller on the drag, skin friction and pressure coefficients of the AUV. The operating speed and location of the propeller were also varied to check their affects on the hydrodynamic performance of AUV. The results provided in this article will be useful for the design optimization of AUVs cruising in shallow water where the flow is highly rotational because of wave-current interactions. Additionally the results and analysis are relevant to study the design and operation of AUVs that have to operate in a group of unmanned underwater vehicles or near submarines and ships where the flow field is highly complex and such rotational effects are present.

==> readme.txt <==
% readme.txt for sagej.cls
% Version 1.20 released 14 January 2017
%
% This software may only be used to prepare an article for publication in a
% SAGE Publications journal
% Any other use constitutes an infringement of copyright.
%
% The release consists of the following files:
%
%   readme.txt     		this file
%   sagej.cls      		the LaTeX2e class file
%   Sage_LaTeX_Guidelines.tex   authors' instructions
%   Sage_Latex_Guidelines.pdf   authors' instructions in PDF format
%   SageV.bst      		SAGE Vancouver style bst
%   SageH.bst      		SAGE Harvard style bst
%
% Typeset Sage_Latex_Guidelines.tex for instructions and examples, or view the PDF.
%
% Simply place sagej.cls and sagedoc.tex in your systems usual 
% directories and typeset using your LaTeX2e/PDFLaTeX command.
%
%
%
% *** IMPORTANT NOTE ***
% When you submit your paper, please use the "doublespace" option
% in the documentclass line which will double-space your document
% and make the task of reviewing much simpler.
%

